A DCNN-based Arbitrarily-Oriented Object Detector for Quality Control and Inspection Application

Following the success of machine vision systems for on-line automated quality control and inspection processes, an object recognition solution is presented in this work for two different specific applications, i.e., the detection of quality control items in surgery toolboxes prepared for sterilizing in a hospital, as well as the detection of defects in vessel hulls to prevent potential structural failures. The solution has two stages. First, a feature pyramid architecture based on Single Shot MultiBox Detector (SSD) is used to improve the detection performance, and a statistical analysis based on ground truth is employed to select parameters of a range of default boxes. Second, a lightweight neural network is exploited to achieve oriented detection results using a regression method. The first stage of the proposed method is capable of detecting the small targets considered in the two scenarios. In the second stage, despite the simplicity, it is efficient to detect elongated targets while maintaining high running efficiency.

==> changes.txt <==
- revise list of contributions
- ensure that the parameterization of rotated bboxes is enumerated as a contribution
- emphasize differences with state of the art in section 2
** two-stage approach, but different to previous approaches: 1st stage produces unoriented detections but it is not an RPN, and 2nd stage infers rotated box from inside; 1st stage already classifies the unoriented bounding box 
** parameterization of bounding boxes avoids angles
** select best way for fusing feature maps within the multi-scale framework
** use parameterization of rbox avoiding angles and also ordering of corners
** we use cluster-based prior boxes, instead of preset boxes (DAL focuses on ensuring high-quality bboxes are involved in training)
- compare in section 2.2 parameterizations of rotated bboxes
- incorporate additional previous works in section 2.2
- incorporate additional results

*** ADD difference between VI & QC
*** ADD new images (remove results for 3-target regression)

